Binary Optimal Control Of Single-Flux-Quantum Pulse Sequences

We introduce a binary, relaxed gradient, trust-region method for optimizing pulse sequences for single flux quanta (SFQ) control of a quantum computer. The pulse sequences are optimized with the goal of realizing unitary gate transformations. Each pulse has a fixed amplitude and duration. We model this process as an binary optimal control problem, constrained by Schr\"{o}dinger's equation, where the binary variables indicate whether each pulse is on or off. We introduce a first-order trust-region method, which takes advantage of a relaxed gradient to determine an optimal pulse sequence that minimizes the gate infidelity, while also suppressing leakage to higher energy levels. The proposed algorithm has a computational complexity of ${\cal O}(p\log(p)$, where $p$ is the number of pulses in the sequence. We present numerical results for the H and X gates, where the optimized pulse sequences give gate fidelity's better than $99.9\%$, in $\approx 25$ trust-region iterations.

==> plots/final.01/output.txt <==
relax time 5637.859375
trust time 218.09375
pde time: 720508.671875
grad_time 21.796875
total_time: 720748.5625
iters:415
firstobj:918.7615366310195
finalobj:30.508341783434023

==> plots/final.1/output.txt <==
relax time 5270.65625
trust time 8.703125
pde time: 72173.453125
grad_time 3.125
total_time: 72185.28125
iters:128
firstobj:739.2462597638374
finalobj:23.843604657670333

==> plots/final1/output.txt <==
relax time 7999.890625
trust time 1.3125
pde time: 9372.3125
grad_time 0.40625
total_time: 9374.03125
iters:18
firstobj:337.9329236682054
finalobj:37.86896393671441
